A New Cepheid Distance Measurement and Method for NGC 6822

We present a revised distance to the nearby galaxy NGC6822 using a new multi-band fit to both previously published and new optical, near- and mid-infrared data for Cepheid variables. The new data presented in this study include multi-epoch observations obtained in 3.6\um and 4.5\um with the \emph{Spitzer Space Telescope} taken for the Carnegie Hubble Program. We also present new observations in J, H and \kswith FourStar on the Magellan Baade telescope at Las Campanas Observatory. We determine mean magnitudes and present new period-luminosity relations in V, I, J, H, \ks, IRAC 3.6\um and 4.5\um. In addition to using the multi-band distance moduli to calculate extinction and a true distance, we present a new method for determining an extinction-corrected distance modulus from multi-band data with varying sample sizes. We combine the distance moduli and extinction for individual stars to determine $E(B-V)=0.35\pm0.04$ and a true distance modulus $\mu_{o}=23.38\pm0.02_{stat}\pm0.04_{sys}$.

==> tab1.txt <==
CEP001 [3.6] 14.442 0.046  55137.1
CEP001 [3.6] 14.440 0.041  55151.0
CEP001 [3.6] 14.401 0.055  55159.5
CEP001 [3.6] 14.617 0.040  55168.6
CEP001 [3.6] 14.614 0.030  55345.5
CEP001 [3.6] 14.561 0.033  55359.3
CEP001 [3.6] 14.476 0.052  55367.5
CEP001 [3.6] 14.377 0.034  55376.5
CEP001 [3.6] 14.406 0.046  55512.4
CEP001 [3.6] 14.547 0.047  55526.2
CEP001 [3.6] 14.590 0.042  55535.2
CEP001 [3.6] 14.689 0.038  55544.7
CEP001 [4.5] 14.287 0.027  55137.1
CEP001 [4.5] 14.493 0.053  55151.0
CEP001 [4.5] 14.443 0.028  55159.5
CEP001 [4.5] 14.527 0.024  55168.6
CEP001 [4.5] 14.629 0.031  55345.5
CEP001 [4.5] 14.535 0.030  55359.3
CEP001 [4.5] 14.443 0.041  55367.5
CEP001 [4.5] 14.283 0.024  55376.5
CEP001 [4.5] 14.336 0.060  55512.4
CEP001 [4.5] 14.425 0.032  55526.2
CEP001 [4.5] 14.588 0.048  55535.2
CEP001 [4.5] 14.597 0.023  55544.7
CEP001   J   15.993 0.010  56055.4
CEP001   J   15.910 0.006  56059.4
CEP001   J   15.599 0.002  56076.3
CEP001   H   15.497 0.010  56055.4
CEP001   H   15.465 0.003  56059.4
CEP001   H   15.245 0.003  56076.3
CEP001   K   15.305 0.010  56055.4
CEP001   K   15.286 0.004  56059.4
CEP001   K   15.076 0.003  56076.3
CEP002 [3.6] 15.072 0.046  55137.1
CEP002 [3.6] 15.060 0.048  55151.0
CEP002 [3.6] 14.932 0.038  55159.5
CEP002 [3.6] 14.828 0.038  55168.6
CEP002 [3.6] 14.986 0.026  55345.5
CEP002 [3.6] 14.864 0.034  55359.3
CEP002 [3.6] 14.944 0.056  55367.5
CEP002 [3.6] 14.777 0.031  55376.5
CEP002 [3.6] 14.775 0.041  55512.4
CEP002 [3.6] 14.934 0.045  55526.2
CEP002 [3.6] 14.975 0.041  55535.2
CEP002 [3.6] 14.995 0.038  55544.7
CEP002 [4.5] 15.002 0.049  55137.1
CEP002 [4.5] 14.982 0.035  55151.0
CEP002 [4.5] 14.894 0.026  55159.5
CEP002 [4.5] 15.061 0.124  55168.6
CEP002 [4.5] 14.948 0.020  55345.5
CEP002 [4.5] 14.866 0.027  55359.3
CEP002 [4.5] 14.751 0.027  55367.5
CEP002 [4.5] 14.723 0.031  55376.5
CEP002 [4.5] 14.825 0.039  55512.4
CEP002 [4.5] 14.864 0.037  55526.2
CEP002 [4.5] 15.009 0.040  55535.2
CEP002 [4.5] 15.088 0.051  55544.7
CEP002   J   15.691 0.007  56055.4
CEP002   J   15.695 0.002  56059.4
CEP002   J   15.689 0.001  56076.3
CEP002   H   15.140 0.008  56055.4
CEP002   H   15.190 0.002  56059.4
CEP002   H   15.275 0.001  56076.3
CEP002   K   15.034 0.004  56055.4
CEP002   K   15.079 0.002  56059.4
CEP002   K   15.181 0.002  56076.3
CEP003 [3.6] 15.548 0.048  55137.1
CEP003 [3.6] 15.385 0.039  55151.0
CEP003 [3.6] 15.517 0.039  55159.5
CEP003 [3.6] 15.833 0.048  55168.6
CEP003 [3.6] 15.463 0.037  55345.5
CEP003 [3.6] 15.776 0.040  55359.3
CEP003 [3.6] 15.491 0.048  55367.5
CEP003 [3.6] 15.419 0.033  55376.5
CEP003 [3.6] 15.583 0.047  55512.4
CEP003 [3.6] 15.448 0.044  55526.2
CEP003 [3.6] 15.602 0.047  55535.2
CEP003 [3.6] 15.768 0.049  55544.7
CEP003 [4.5] 15.645 0.039  55137.1
CEP003 [4.5] 15.544 0.029  55151.0
CEP003 [4.5] 15.723 0.035  55159.5
CEP003 [4.5] 15.836 0.039  55168.6
CEP003 [4.5] 15.646 0.037  55345.5
CEP003 [4.5] 15.805 0.104  55359.3
CEP003 [4.5] 15.503 0.042  55367.5
CEP003 [4.5] 15.469 0.029  55376.5
CEP003 [4.5] 15.514 0.041  55526.2
CEP003 [4.5] 15.745 0.036  55535.2
CEP003 [4.5] 15.689 0.041  55544.7
CEP003   J   16.532 0.022  56055.4
CEP003   J   16.647 0.011  56059.4
CEP003   J   16.400 0.004  56076.3
CEP003   H   16.001 0.021  56055.4
CEP003   H   16.098 0.007  56059.4
CEP003   H   15.966 0.004  56076.3
CEP003   K   15.842 0.021  56055.4
CEP003   K   15.949 0.012  56059.4
CEP003   K   15.859 0.005  56076.3
CEP004 [3.6] 15.896 0.056  55159.5
CEP004 [3.6] 16.131 0.060  55168.6
CEP004 [3.6] 15.912 0.058  55345.5
CEP004 [3.6] 15.736 0.039  55359.3
CEP004 [3.6] 16.183 0.042  55376.5
CEP004 [3.6] 16.176 0.045  55512.4
CEP004 [3.6] 15.716 0.053  55526.2
CEP004 [3.6] 15.730 0.052  55535.2
CEP004 [3.6] 16.022 0.057  55544.7
CEP004 [4.5] 15.947 0.034  55137.1
CEP004 [4.5] 16.146 0.047  55159.5
CEP004 [4.5] 16.156 0.043  55168.6
CEP004 [4.5] 15.947 0.031  55345.5
CEP004 [4.5] 15.876 0.027  55359.3
CEP004 [4.5] 16.076 0.036  55367.5
CEP004 [4.5] 16.184 0.044  55376.5
CEP004 [4.5] 16.194 0.039  55512.4
CEP004 [4.5] 15.799 0.039  55526.2
CEP004 [4.5] 15.947 0.039  55535.2
CEP004 [4.5] 16.267 0.032  55544.7
CEP004   J   16.702 0.008  56055.4
CEP004   J   16.826 0.003  56059.4
CEP004   J   16.637 0.002  56076.3
CEP004   H   16.158 0.009  56055.4
CEP004   H   16.269 0.003  56059.4
CEP004   H   16.209 0.002  56076.3
CEP004   K   16.023 0.008  56055.4
CEP004   K   16.124 0.003  56059.4
CEP004   K   16.122 0.005  56076.3
CEP006 [3.6] 15.753 0.119  55137.1
CEP006 [3.6] 15.817 0.074  55151.0
CEP006 [3.6] 15.968 0.060  55159.5
CEP006 [3.6] 15.690 0.079  55168.6
CEP006 [3.6] 16.082 0.096  55512.4
CEP006 [3.6] 15.761 0.094  55526.2
CEP006 [3.6] 15.812 0.114  55535.2
CEP006 [3.6] 15.852 0.082  55544.7
CEP006 [4.5] 16.634 0.141  55151.0
CEP006 [4.5] 16.802 0.172  55159.5
CEP006 [4.5] 15.811 0.087  55168.6
CEP006 [4.5] 16.145 0.034  55345.5
CEP006 [4.5] 16.528 0.090  55359.3
CEP006 [4.5] 15.776 0.064  55367.5
CEP006 [4.5] 16.097 0.037  55376.5
CEP006 [4.5] 16.457 0.152  55535.2
CEP006 [4.5] 15.770 0.062  55544.7
CEP006   J   16.606 0.027  56055.4
CEP006   J   16.503 0.013  56059.4
CEP006   J   16.868 0.004  56076.3
CEP006   H   16.232 0.035  56055.4
CEP006   H   16.123 0.011  56059.4
CEP006   H   16.247 0.008  56076.3
CEP006   K   16.163 0.045  56055.4
CEP006   K   16.003 0.009  56059.4
CEP006   K   16.386 0.023  56076.3
CEP007 [3.6] 15.823 0.042  55137.1
CEP007 [3.6] 15.831 0.039  55151.0
CEP007 [3.6] 15.698 0.037  55159.5
CEP007 [3.6] 15.863 0.038  55168.6
CEP007 [3.6] 16.066 0.034  55359.3
CEP007 [3.6] 15.742 0.046  55367.5
CEP007 [3.6] 15.785 0.054  55376.5
CEP007 [3.6] 16.008 0.043  55512.4
CEP007 [3.6] 15.716 0.041  55526.2
CEP007 [3.6] 15.969 0.050  55535.2
CEP007 [3.6] 15.932 0.036  55544.7
CEP007 [4.5] 15.937 0.025  55137.1
CEP007 [4.5] 15.854 0.028  55151.0
CEP007 [4.5] 15.857 0.028  55159.5
CEP007 [4.5] 15.882 0.034  55168.6
CEP007 [4.5] 15.810 0.029  55345.5
CEP007 [4.5] 16.102 0.038  55359.3
CEP007 [4.5] 15.760 0.029  55367.5
CEP007 [4.5] 15.832 0.030  55376.5
CEP007 [4.5] 16.153 0.038  55512.4
CEP007 [4.5] 15.957 0.076  55526.2
CEP007 [4.5] 16.016 0.028  55535.2
CEP007 [4.5] 15.951 0.028  55544.7
CEP007   J   17.155 0.012  56055.4
CEP007   J   17.252 0.004  56059.4
CEP007   J   16.751 0.008  56076.3
CEP007   H   16.602 0.011  56055.4
CEP007   H   16.734 0.004  56059.4
CEP007   H   16.246 0.011  56076.3
CEP007   K   16.420 0.015  56055.4
CEP007   K   16.589 0.005  56059.4
CEP007   K   16.051 0.010  56076.3
CEP008 [3.6] 16.100 0.044  55137.1
CEP008 [3.6] 15.946 0.050  55151.0
CEP008 [3.6] 16.091 0.042  55159.5
CEP008 [3.6] 15.989 0.037  55168.6
CEP008 [3.6] 15.852 0.032  55345.5
CEP008 [3.6] 16.065 0.038  55359.3
CEP008 [3.6] 16.204 0.058  55367.5
CEP008 [3.6] 15.948 0.043  55376.5
CEP008 [3.6] 16.206 0.056  55512.4
CEP008 [3.6] 15.847 0.043  55526.2
CEP008 [3.6] 15.791 0.045  55535.2
CEP008 [3.6] 16.175 0.045  55544.7
CEP008 [4.5] 16.296 0.045  55137.1
CEP008 [4.5] 16.137 0.030  55151.0
CEP008 [4.5] 16.507 0.067  55159.5
CEP008 [4.5] 16.242 0.049  55168.6
CEP008 [4.5] 16.081 0.024  55345.5
CEP008 [4.5] 16.144 0.098  55359.3
CEP008 [4.5] 16.231 0.049  55367.5
CEP008 [4.5] 15.816 0.253  55376.5
CEP008 [4.5] 16.395 0.034  55512.4
CEP008 [4.5] 16.000 0.026  55526.2
CEP008 [4.5] 16.351 0.051  55535.2
CEP008 [4.5] 16.341 0.040  55544.7
CEP008   J   16.908 0.012  56055.4
CEP008   J   17.029 0.006  56059.4
CEP008   J   16.851 0.010  56076.3
CEP008   H   16.378 0.009  56055.4
CEP008   H   16.471 0.005  56059.4
CEP008   H   16.403 0.013  56076.3
CEP008   K   16.226 0.012  56055.4
CEP008   K   16.320 0.004  56059.4
CEP008   K   16.290 0.013  56076.3
CEP010 [3.6] 16.809 0.042  55137.1
CEP010 [3.6] 16.603 0.046  55151.0
CEP010 [3.6] 16.858 0.034  55159.5
CEP010 [3.6] 16.531 0.037  55168.6
CEP010 [3.6] 16.648 0.030  55345.5
CEP010 [3.6] 16.925 0.028  55359.3
CEP010 [3.6] 16.666 0.059  55367.5
CEP010 [3.6] 16.799 0.029  55376.5
CEP010 [3.6] 16.654 0.048  55512.4
CEP010 [3.6] 16.738 0.056  55526.2
CEP010 [3.6] 16.726 0.040  55535.2
CEP010 [3.6] 16.682 0.042  55544.7
CEP010 [4.5] 16.850 0.035  55137.1
CEP010 [4.5] 16.754 0.045  55151.0
CEP010 [4.5] 16.943 0.035  55159.5
CEP010 [4.5] 16.722 0.062  55168.6
CEP010 [4.5] 16.743 0.027  55345.5
CEP010 [4.5] 16.814 0.028  55359.3
CEP010 [4.5] 16.602 0.030  55367.5
CEP010 [4.5] 16.882 0.030  55376.5
CEP010 [4.5] 16.605 0.032  55512.4
CEP010 [4.5] 16.806 0.088  55526.2
CEP010 [4.5] 16.838 0.035  55535.2
CEP010 [4.5] 16.678 0.031  55544.7
CEP010   J   17.659 0.009  56055.4
CEP010   J   17.713 0.003  56076.3
CEP010   H   17.129 0.011  56055.4
CEP010   H   17.203 0.004  56076.3
CEP010   K   17.003 0.010  56055.4
CEP011 [3.6] 16.920 0.041  55137.1
CEP011 [3.6] 16.706 0.039  55151.0
CEP011 [3.6] 16.983 0.054  55159.5
CEP011 [3.6] 16.698 0.049  55168.6
CEP011 [3.6] 16.794 0.049  55345.5
CEP011 [3.6] 17.059 0.061  55359.3
CEP011 [3.6] 16.709 0.043  55367.5
CEP011 [3.6] 16.939 0.046  55376.5
CEP011 [3.6] 16.852 0.041  55512.4
CEP011 [3.6] 16.741 0.042  55526.2
CEP011 [3.6] 16.865 0.041  55535.2
CEP011 [3.6] 16.741 0.045  55544.7
CEP011 [4.5] 16.970 0.047  55137.1
CEP011 [4.5] 16.732 0.033  55151.0
CEP011 [4.5] 17.106 0.065  55159.5
CEP011 [4.5] 16.767 0.040  55168.6
CEP011 [4.5] 16.765 0.047  55345.5
CEP011 [4.5] 16.991 0.079  55359.3
CEP011 [4.5] 16.725 0.051  55367.5
CEP011 [4.5] 16.964 0.049  55376.5
CEP011 [4.5] 16.904 0.064  55512.4
CEP011 [4.5] 16.767 0.043  55526.2
CEP011 [4.5] 16.852 0.039  55535.2
CEP011 [4.5] 16.777 0.052  55544.7
CEP011   J   17.767 0.049  56055.4
CEP011   J   17.507 0.016  56059.4
CEP011   J   17.746 0.007  56076.3
CEP011   H   17.288 0.059  56055.4
CEP011   H   17.084 0.014  56059.4
CEP011   H   17.248 0.008  56076.3
CEP011   K   17.160 0.055  56055.4
CEP011   K   16.932 0.018  56059.4
CEP012 [3.6] 16.976 0.043  55137.1
CEP012 [3.6] 16.684 0.044  55151.0
CEP012 [3.6] 17.059 0.041  55159.5
CEP012 [3.6] 16.693 0.037  55168.6
CEP012 [3.6] 16.674 0.028  55345.5
CEP012 [3.6] 16.840 0.038  55359.3
CEP012 [3.6] 16.935 0.081  55367.5
CEP012 [3.6] 17.043 0.034  55376.5
CEP012 [3.6] 17.046 0.043  55512.4
CEP012 [3.6] 16.834 0.052  55526.2
CEP012 [3.6] 16.890 0.043  55535.2
CEP012 [3.6] 16.713 0.038  55544.7
CEP012 [4.5] 16.976 0.045  55137.1
CEP012 [4.5] 16.886 0.058  55151.0
CEP012 [4.5] 17.033 0.034  55159.5
CEP012 [4.5] 16.747 0.045  55168.6
CEP012 [4.5] 16.885 0.024  55345.5
CEP012 [4.5] 16.902 0.039  55359.3
CEP012 [4.5] 16.827 0.030  55367.5
CEP012 [4.5] 17.067 0.032  55376.5
CEP012 [4.5] 17.053 0.050  55512.4
CEP012 [4.5] 16.791 0.050  55526.2
CEP012 [4.5] 16.836 0.052  55535.2
CEP012 [4.5] 16.700 0.035  55544.7
CEP012   J   17.668 0.010  56055.4
CEP012   J   17.791 0.010  56059.4
CEP012   J   17.734 0.005  56076.3
CEP012   H   17.133 0.015  56055.4
CEP012   H   17.291 0.008  56059.4
CEP012   H   17.194 0.008  56076.3
CEP012   K   17.006 0.022  56055.4
CEP012   K   17.174 0.008  56059.4
CEP014 [3.6] 16.669 0.041  55137.1
CEP014 [3.6] 16.582 0.040  55151.0
CEP014 [3.6] 16.940 0.035  55159.5
CEP014 [3.6] 16.558 0.039  55168.6
CEP014 [3.6] 17.008 0.028  55345.5
CEP014 [3.6] 16.771 0.030  55359.3
CEP014 [3.6] 16.738 0.046  55367.5
CEP014 [3.6] 16.754 0.028  55376.5
CEP014 [3.6] 16.841 0.040  55512.4
CEP014 [3.6] 16.921 0.044  55526.2
CEP014 [3.6] 16.617 0.040  55535.2
CEP014 [3.6] 16.980 0.035  55544.7
CEP014 [4.5] 16.786 0.028  55137.1
CEP014 [4.5] 16.571 0.025  55151.0
CEP014 [4.5] 16.943 0.035  55159.5
CEP014 [4.5] 16.575 0.030  55168.6
CEP014 [4.5] 17.149 0.031  55345.5
CEP014 [4.5] 16.955 0.028  55359.3
CEP014 [4.5] 16.753 0.031  55367.5
CEP014 [4.5] 16.817 0.027  55376.5
CEP014 [4.5] 16.889 0.029  55512.4
CEP014 [4.5] 17.031 0.031  55526.2
CEP014 [4.5] 16.611 0.034  55535.2
CEP014 [4.5] 16.972 0.030  55544.7
CEP014   J   17.687 0.010  56055.4
CEP014   J   17.825 0.006  56059.4
CEP014   J   17.849 0.007  56076.3
CEP014   H   17.151 0.012  56055.4
CEP014   H   17.324 0.004  56059.4
CEP014   H   17.284 0.007  56076.3
CEP014   K   17.021 0.015  56055.4
CEP014   K   17.229 0.006  56059.4
CEP015 [3.6] 16.700 0.042  55137.1
CEP015 [3.6] 16.569 0.044  55151.0
CEP015 [3.6] 16.724 0.044  55159.5
CEP015 [3.6] 16.594 0.040  55168.6
CEP015 [3.6] 16.648 0.031  55345.5
CEP015 [3.6] 16.635 0.056  55359.3
CEP015 [3.6] 16.896 0.052  55367.5
CEP015 [3.6] 16.604 0.032  55376.5
CEP015 [3.6] 16.554 0.043  55512.4
CEP015 [3.6] 16.657 0.047  55526.2
CEP015 [3.6] 16.769 0.059  55535.2
CEP015 [3.6] 16.625 0.042  55544.7
CEP015 [4.5] 16.791 0.029  55137.1
CEP015 [4.5] 16.665 0.035  55151.0
CEP015 [4.5] 16.818 0.036  55159.5
CEP015 [4.5] 16.732 0.031  55168.6
CEP015 [4.5] 16.832 0.037  55345.5
CEP015 [4.5] 16.655 0.035  55359.3
CEP015 [4.5] 16.932 0.039  55367.5
CEP015 [4.5] 16.631 0.032  55376.5
CEP015 [4.5] 16.721 0.036  55512.4
CEP015 [4.5] 16.690 0.037  55526.2
CEP015 [4.5] 16.690 0.031  55535.2
CEP015 [4.5] 16.753 0.029  55544.7
CEP015   J   17.632 0.011  56055.4
CEP015   J   17.780 0.007  56059.4
CEP015   J   17.791 0.008  56076.3
CEP015   H   17.135 0.015  56055.4
CEP015   H   17.303 0.005  56059.4
CEP015   H   17.332 0.011  56076.3
CEP015   K   17.020 0.016  56055.4
CEP015   K   17.198 0.007  56059.4
CEP016 [3.6] 16.964 0.043  55137.1
CEP016 [3.6] 17.174 0.050  55151.0
CEP016 [3.6] 16.888 0.043  55159.5
CEP016 [3.6] 17.291 0.065  55168.6
CEP016 [3.6] 16.773 0.039  55345.5
CEP016 [3.6] 16.938 0.041  55359.3
CEP016 [3.6] 17.049 0.063  55367.5
CEP016 [3.6] 16.872 0.124  55376.5
CEP016 [3.6] 16.976 0.044  55512.4
CEP016 [3.6] 17.087 0.046  55526.2
CEP016 [3.6] 16.971 0.038  55535.2
CEP016 [3.6] 17.010 0.043  55544.7
CEP016 [4.5] 17.004 0.096  55137.1
CEP016 [4.5] 17.004 0.074  55151.0
CEP016 [4.5] 16.784 0.050  55159.5
CEP016 [4.5] 16.810 0.059  55168.6
CEP016 [4.5] 16.852 0.041  55359.3
CEP016 [4.5] 16.874 0.036  55376.5
CEP016 [4.5] 16.958 0.121  55512.4
CEP016 [4.5] 16.918 0.074  55535.2
CEP016 [4.5] 16.918 0.098  55544.7
CEP016   J   17.674 0.009  56055.4
CEP016   J   17.706 0.003  56059.4
CEP016   J   17.711 0.003  56076.3
CEP016   H   17.247 0.007  56055.4
CEP016   H   17.180 0.005  56059.4
CEP016   H   17.201 0.004  56076.3
CEP016   K   17.152 0.007  56055.4
CEP016   K   17.085 0.004  56059.4
CEP017 [3.6] 16.727 0.071  55137.1
CEP017 [3.6] 16.752 0.063  55151.0
CEP017 [3.6] 16.736 0.067  55159.5
CEP017 [3.6] 16.793 0.073  55168.6
CEP017 [3.6] 16.997 0.072  55345.5
CEP017 [3.6] 16.779 0.074  55359.3
CEP017 [3.6] 16.967 0.082  55367.5
CEP017 [3.6] 16.840 0.079  55376.5
CEP017 [3.6] 16.911 0.089  55512.4
CEP017 [3.6] 16.714 0.062  55526.2
CEP017 [3.6] 16.855 0.082  55535.2
CEP017 [3.6] 16.754 0.071  55544.7
CEP017 [4.5] 16.743 0.071  55137.1
CEP017 [4.5] 16.850 0.064  55151.0
CEP017 [4.5] 17.025 0.096  55159.5
CEP017 [4.5] 16.834 0.077  55168.6
CEP017 [4.5] 16.956 0.074  55345.5
CEP017 [4.5] 16.884 0.083  55359.3
CEP017 [4.5] 16.942 0.092  55367.5
CEP017 [4.5] 16.952 0.084  55376.5
CEP017 [4.5] 16.867 0.076  55512.4
CEP017 [4.5] 16.837 0.062  55526.2
CEP017 [4.5] 16.991 0.082  55535.2
CEP017 [4.5] 16.905 0.070  55544.7
CEP017   J   18.010 0.012  56055.4
CEP017   J   17.818 0.007  56059.4
CEP017   J   17.729 0.020  56076.3
CEP017   H   17.526 0.015  56055.4
CEP017   H   17.394 0.006  56059.4
CEP017   H   17.315 0.021  56076.3
CEP017   K   17.397 0.015  56055.4
CEP017   K   17.282 0.011  56059.4
CEP018 [3.6] 16.967 0.048  55137.1
CEP018 [3.6] 16.941 0.046  55151.0
CEP018 [3.6] 17.012 0.043  55159.5
CEP018 [3.6] 17.174 0.045  55168.6
CEP018 [3.6] 16.950 0.038  55345.5
CEP018 [3.6] 16.915 0.033  55359.3
CEP018 [3.6] 16.923 0.057  55367.5
CEP018 [3.6] 17.001 0.047  55376.5
CEP018 [3.6] 17.080 0.080  55512.4
CEP018 [3.6] 16.962 0.069  55526.2
CEP018 [3.6] 16.942 0.045  55535.2
CEP018 [3.6] 17.125 0.045  55544.7
CEP018 [4.5] 17.083 0.039  55159.5
CEP018 [4.5] 17.314 0.046  55168.6
CEP018 [4.5] 17.090 0.037  55345.5
CEP018 [4.5] 16.907 0.039  55359.3
CEP018 [4.5] 17.050 0.041  55367.5
CEP018 [4.5] 17.222 0.035  55376.5
CEP018 [4.5] 17.012 0.035  55512.4
CEP018 [4.5] 17.035 0.032  55526.2
CEP018 [4.5] 16.897 0.051  55535.2
CEP018 [4.5] 17.142 0.034  55544.7
CEP018   H   17.544 0.011  56059.4
CEP018   K   17.449 0.016  56059.4
CEP019 [3.6] 17.026 0.049  55137.1
CEP019 [3.6] 17.050 0.041  55151.0
CEP019 [3.6] 16.946 0.037  55159.5
CEP019 [3.6] 16.986 0.040  55168.6
CEP019 [3.6] 16.942 0.032  55345.5
CEP019 [3.6] 16.934 0.032  55359.3
CEP019 [3.6] 16.961 0.050  55367.5
CEP019 [3.6] 17.038 0.029  55376.5
CEP019 [3.6] 17.137 0.055  55512.4
CEP019 [3.6] 16.992 0.042  55526.2
CEP019 [3.6] 16.969 0.041  55535.2
CEP019 [3.6] 17.001 0.041  55544.7
CEP019 [4.5] 17.141 0.032  55137.1
CEP019 [4.5] 17.225 0.028  55151.0
CEP019 [4.5] 17.147 0.039  55159.5
CEP019 [4.5] 17.113 0.038  55168.6
CEP019 [4.5] 17.201 0.033  55345.5
CEP019 [4.5] 17.132 0.033  55359.3
CEP019 [4.5] 17.120 0.036  55367.5
CEP019 [4.5] 17.091 0.032  55376.5
CEP019 [4.5] 17.243 0.031  55512.4
CEP019 [4.5] 17.176 0.036  55526.2
CEP019 [4.5] 17.081 0.033  55535.2
CEP019 [4.5] 17.281 0.036  55544.7
CEP019   J   18.000 0.027  56055.4
CEP019   J   17.939 0.013  56059.4
CEP019   J   18.038 0.009  56076.3
CEP019   H   17.486 0.029  56055.4
CEP019   H   17.497 0.010  56059.4
CEP019   H   17.507 0.013  56076.3
CEP019   K   17.335 0.031  56055.4
CEP019   K   17.358 0.012  56059.4
CEP020   J   17.939 0.008  56055.4
CEP020   J   18.002 0.006  56059.4
CEP020   J   18.035 0.004  56076.3
CEP020   H   17.653 0.015  56055.4
CEP020   H   17.611 0.006  56059.4
CEP020   H   17.743 0.009  56076.3
CEP020   K   17.563 0.017  56055.4
CEP020   K   17.539 0.008  56059.4
CEP022   J   18.413 0.011  56055.4
CEP022   J   18.418 0.012  56059.4
CEP022   J   18.313 0.021  56076.3
CEP022   H   17.984 0.011  56055.4
CEP022   H   17.923 0.008  56059.4
CEP022   K   17.879 0.014  56055.4
CEP022   K   17.808 0.012  56059.4
CEP023 [3.6] 17.717 0.050  55137.1
CEP023 [3.6] 17.774 0.053  55151.0
CEP023 [3.6] 17.620 0.041  55159.5
CEP023 [3.6] 17.648 0.040  55168.6
CEP023 [3.6] 17.985 0.194  55345.5
CEP023 [3.6] 17.577 0.085  55359.3
CEP023 [3.6] 17.521 0.048  55512.4
CEP023 [3.6] 17.867 0.059  55526.2
CEP023 [3.6] 17.811 0.045  55535.2
CEP023 [3.6] 17.827 0.041  55544.7
CEP024   J   18.470 0.021  56055.4
CEP024   J   18.293 0.010  56059.4
CEP024   J   18.551 0.023  56076.3
CEP024   H   18.006 0.019  56055.4
CEP024   H   17.953 0.008  56059.4
CEP024   K   17.892 0.018  56055.4
CEP024   K   17.867 0.015  56059.4
CEP025   K   17.210 0.069  56055.4
CEP025   K   17.152 0.023  56059.4
CEP026 [3.6] 17.725 0.055  55137.1
CEP026 [3.6] 17.527 0.040  55151.0
CEP026 [3.6] 17.655 0.036  55159.5
CEP026 [3.6] 17.653 0.043  55168.6
CEP026 [3.6] 17.706 0.040  55345.5
CEP026 [3.6] 17.549 0.036  55359.3
CEP026 [3.6] 17.607 0.054  55367.5
CEP026 [3.6] 17.556 0.036  55376.5
CEP026 [3.6] 17.552 0.041  55512.4
CEP026 [3.6] 17.828 0.071  55526.2
CEP026 [3.6] 17.663 0.048  55535.2
CEP026 [3.6] 17.520 0.040  55544.7
CEP026 [4.5] 17.659 0.031  55137.1
CEP026 [4.5] 17.795 0.053  55151.0
CEP026 [4.5] 17.544 0.039  55159.5
CEP026 [4.5] 17.741 0.043  55168.6
CEP026 [4.5] 17.711 0.046  55345.5
CEP026 [4.5] 17.679 0.032  55359.3
CEP026 [4.5] 17.674 0.043  55367.5
CEP026 [4.5] 17.662 0.034  55376.5
CEP026 [4.5] 17.746 0.043  55512.4
CEP026 [4.5] 17.783 0.038  55526.2
CEP026 [4.5] 17.760 0.045  55535.2
CEP026   J   18.476 0.041  56055.4
CEP026   H   18.076 0.041  56055.4
CEP027 [3.6] 17.699 0.047  55137.1
CEP027 [3.6] 17.765 0.044  55151.0
CEP027 [3.6] 17.556 0.045  55159.5
CEP027 [3.6] 17.479 0.043  55168.6
CEP027 [3.6] 17.622 0.035  55345.5
CEP027 [3.6] 17.698 0.043  55359.3
CEP027 [3.6] 17.529 0.050  55367.5
CEP027 [3.6] 17.795 0.042  55376.5
CEP027 [3.6] 17.650 0.049  55512.4
CEP027 [3.6] 17.611 0.048  55526.2
CEP027 [3.6] 17.564 0.045  55535.2
CEP027 [3.6] 17.495 0.042  55544.7
CEP027 [4.5] 17.800 0.056  55137.1
CEP027 [4.5] 17.553 0.050  55151.0
CEP027 [4.5] 17.662 0.049  55159.5
CEP027 [4.5] 17.521 0.039  55168.6
CEP027 [4.5] 17.575 0.040  55345.5
CEP027 [4.5] 17.530 0.033  55359.3
CEP027 [4.5] 17.611 0.036  55367.5
CEP027 [4.5] 17.631 0.045  55376.5
CEP027 [4.5] 17.753 0.058  55512.4
CEP027 [4.5] 17.562 0.056  55526.2
CEP027 [4.5] 17.816 0.060  55535.2
CEP027 [4.5] 17.581 0.061  55544.7

